Gauss-Markov Source Tracking with Side Information: Lower Bounds

We consider the problem of causal source coding and causal decoding of a Gauss--Markov source, where the decoder has causal access to a side-information signal. We define the information causal rate-distortion function with causal decoder side information and prove that it bounds from below its operational counterpart. We further explain how to adapt the result to the setting of control over communication channels.

==> Causal_RDF.tikz <==
\begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},node distance=.2\columnwidth,>=latex']
        \node [coord] (input) {};
        \node [plant, right of = input, node distance=.3\columnwidth] (plant) 
        {$\begin{array}{c} 
        	  \text{Plant} 
	       \\ \plant 
	      \end{array}$
	    };

        \node [coord, right of=plant, node distance = .95\columnwidth] (sum) {};
        % \node [coord, right of=sum, node distance = .1\columnwidth] (midoutput) {};
        % \node [coord, right of=midoutput, node distance = 1mm] (output) {};

        \node [block, below of=sum, node distance = .2\columnwidth] (enc) 
        {$\begin{array}{c} 
        	  \text{Encoder} 
	       \\ \encoding 
	      \end{array}$
	    };        

        \node [block, below of=plant] (dec) 
        {$\begin{array}{c} 
        	  \text{Decoder} 
	       \\ \decoding 
	      \end{array}$
	    };
        \node [block, left of=enc, node distance = .5\columnwidth] (channel)
        {$\begin{array}{c} 
        	  \text{Test Channel} 
	       \\ \test 
	      \end{array}$
	    };

        \draw[arrow] (plant) -| node [left, pos=.25] (yArrow) {} (enc);
        % \draw[arrow] (sum) -- node [left, pos=.25] (yArrow) {} (enc);
        % \draw[arrow] (plant) -- node {$\state$} (sum);
        
        \draw[arrow] (input) -- node {$\driveNoise$} (plant);

        \draw[arrow,color=blue] (enc) -- node {$\channelIn$}(channel);
        \draw[arrow,color=blue] (channel) -- node{$\channelOut$}(dec);
	   
	   % FB
        \node [coordinate, below of=channel, node distance = .12\columnwidth] (channelFB) {};
        \node [left of=channelFB, node distance = .35\columnwidth] (SwitchDestDec) {};
    \node [right of=channelFB, node distance = .35\columnwidth] (SwitchDestEnc) {};
       \node [below of=channelFB, node distance = .12\columnwidth] (channelNoiseFB) {$\channelNoiseFB$};
       \node [below left of=SwitchDestEnc, color=red, node distance = .1\columnwidth] (B) {B};
       \node [below right of=SwitchDestDec, color=red, node distance = .1\columnwidth] (A) {A}; 
       
       \draw[arrow, color=red] (channelNoiseFB) -- node {} (channelFB);
       \draw[-, color=red] (channelFB) to[cspst] (SwitchDestDec);
       \draw[-, color=red] (channelFB) to[cspst] (SwitchDestEnc);
       \draw[arrow, color=red] (SwitchDestDec) -| node [below, pos=.3] {$\channelInFB$} (dec);
       \draw[arrow, color=red] (SwitchDestEnc) -| node [below, pos=.3] {$\channelOutFB$} (enc);

        
    \end{tikzpicture}
    

==> my_plant.tikz <==
\usetikzlibrary{shapes,arrows,decorations.markings}

\tikzstyle{plant} = [draw, fill=red!5, rectangle, 
    minimum height=3em, minimum width=6em]
\tikzstyle{block} = [draw, fill=blue!5, rectangle, 
    minimum height=3em, minimum width=6em]
\tikzstyle{sum} = [draw, fill=yellow!10, circle, node distance=1cm]
\tikzstyle{pinstyle} = [pin edge={to-,thick,black}]

\tikzstyle{BitPipe} = [thick, decoration={markings,mark=at position
   1 with {\arrow[semithick]{open triangle 60}}},
   double distance=1.4pt, shorten >= 5.5pt,
   preaction = {decorate},
   postaction = {draw,line width=1.4pt, white,shorten >= 4.5pt}]

% \begin{figure}[h]
    \begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},node distance=.2\columnwidth,>=latex']
        \node[coordinate] (input) {};
        \node[plant, right of=input, node distance = .33\columnwidth] (plant) {$X_{t+1} = a X_t + W_t + U_t$};
        \node[coordinate, right of=plant, node distance = .42\columnwidth] (crossing) {};
        \node[coordinate, right of=crossing, node distance = .23\columnwidth] (output) {};
        \draw[-, very thick] (plant) -- node {} (crossing);
        \draw[arrow] (crossing) -- node (yArrow) {$X_t$} (output);

        \node [block, below of=plant] (dec) {Controller};
        \node [block, right of=dec, node distance = .35\columnwidth] (enc) {Observer};

        \draw[arrow] (input) -- node {$W_t$} (plant);
        \draw[arrow] (yArrow) |- node[above] {} (enc);
        \draw[BitPipe] (enc) -- node[align=center] {$R_t$ \\ bits} (dec);
        \draw[arrow] (dec) -- node {$U_t$} (plant);
    \end{tikzpicture}
%     \caption{Linear control system with a finite-rate feedback.}
%     \label{fig:networked_control}
% \end{figure}

==> my_streaming.tikz <==
\usetikzlibrary{shapes,arrows,decorations.markings,positioning}

\tikzstyle{plant} = [draw, fill=red!5, rectangle, 
    minimum height=3em]
\tikzstyle{block} = [draw, fill=blue!5, rectangle, 
    minimum height=3em]
\tikzstyle{sum} = [draw, fill=yellow!10, circle, node distance=1cm]
\tikzstyle{pinstyle} = [pin edge={to-,thick,black}]

\tikzstyle{BitPipe} = [thick, decoration={markings,mark=at position
   1 with {\arrow[semithick]{open triangle 60}}},
   double distance=1.4pt, shorten >= 5.5pt,
   preaction = {decorate},
   postaction = {draw,line width=1.4pt, white,shorten >= 4.5pt}]

% \begin{figure}[h]

    \begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},>=latex']
        \node[coord] (input) {};
        \node[plant, right = of input, node distance=.5\columnwidth] (plant) {$x_t = \lambda x_{t-1} + v_t$};
        \node[block, right = of plant] (enc) {Encoder};
        \node[block, right = of enc, node distance=.8\columnwidth] (dec) {Decoder};
        \node[coordinate, right = of dec, node distance=.8\columnwidth] (output) {$\hW_t$};

        \draw[arrow] (input) -- node {$v_t$} (plant);
        \draw[arrow] (plant) -- node {$x_t$} (enc);
        \draw[BitPipe] (enc) -- node[align=center,below] {$R$ \\ bits} node[align=center,above] {$w_t$} (dec);
        \draw[arrow] (dec) -- node [pos=.9]{$\hx_t(w^{\tind},y^{\tind})$} (output);
        
        % SI
        \node [coordinate, below of=enc, node distance = .225\columnwidth] (channelFB) {};
        \node [below of=enc, node distance = .059\columnwidth] (SwitchDestEnc) {};
        \node [below of=dec, node distance = .225\columnwidth] (SwitchDec) {};
        \node [below of=dec, node distance = .059\columnwidth] (SwitchDestDec) {};
        \node [below of=enc, node distance = .125\columnwidth] (A_node) {};
        \node [below of=dec, node distance = .125\columnwidth] (B_node) {};
        
        \node [below of=channelFB, node distance = .07\columnwidth] (channelNoiseFB) {\color{red} $y_{\tind} = x_{\tind} + n_{\tind}$};
        \node [left of=A_node, color=red, node distance = .075\columnwidth] (A) {A};
        \node [right of=B_node, color=red, node distance = .06\columnwidth] (B) {B}; 
       
       \draw[-, color=red,line width=1.4pt] (channelNoiseFB) -- (channelFB);
       % \draw[line width=1.4pt, color=red] (channelFB) -- (SwitchDestEnc);
       \draw[line width=1.4pt, color=red] (channelFB) -| (SwitchDec);
       % \draw[arrow, color=red] (SwitchDestEnc) to[nos,-] (enc);
       \draw[arrow, color=red] (channelFB) to[nos,-] (SwitchDestEnc);
       \draw[arrow, color=red] (SwitchDec) to[nos,-] (SwitchDestDec);        
        
        
    \end{tikzpicture}
%     \caption{Linear control system with a finite-rate feedback.}
%     \label{fig:networked_control}
% \end{figure}



==> plant.tikz <==
\usetikzlibrary{shapes,arrows,decorations.markings}

\tikzstyle{plant} = [draw, fill=red!5, rectangle, 
    minimum height=3em, minimum width=6em]
\tikzstyle{block} = [draw, fill=blue!5, rectangle, 
    minimum height=3em, minimum width=6em]
\tikzstyle{sum} = [draw, fill=yellow!10, circle, node distance=1cm]
\tikzstyle{pinstyle} = [pin edge={to-,thick,black}]

\tikzstyle{BitPipe} = [thick, decoration={markings,mark=at position
   1 with {\arrow[semithick]{open triangle 60}}},
   double distance=1.4pt, shorten >= 5.5pt,
   preaction = {decorate},
   postaction = {draw,line width=1.4pt, white,shorten >= 4.5pt}]

\begin{figure}[h]
    \begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},node distance=.2\columnwidth,>=latex']
        \node[coordinate] (input) {};
        \node[plant, right of=input, node distance = .33\columnwidth] (plant) {$X_{t+1} = a X_t + W_t + U_t$};
        \node[coordinate, right of=plant, node distance = .42\columnwidth] (crossing) {};
        \node[coordinate, right of=crossing, node distance = .23\columnwidth] (output) {};
        \draw[-, very thick] (plant) -- node {} (crossing);
        \draw[arrow] (crossing) -- node (yArrow) {$X_t$} (output);

        \node [block, below of=plant] (dec) {Controller};
        \node [block, right of=dec, node distance = .35\columnwidth] (enc) {Observer};

        \draw[arrow] (input) -- node {$W_t$} (plant);
        \draw[arrow] (yArrow) |- node[above] {} (enc);
        \draw[BitPipe] (enc) -- node[align=center] {$R_t$ \\ bits} (dec);
        \draw[arrow] (dec) -- node {$U_t$} (plant);
    \end{tikzpicture}
%     \caption{Linear control system with a finite-rate feedback.}
%     \label{fig:networked_control}
\end{figure}

==> streaming.tikz <==
\usetikzlibrary{shapes,arrows,decorations.markings,positioning}

\tikzstyle{plant} = [draw, fill=red!5, rectangle, 
    minimum height=3em]
\tikzstyle{block} = [draw, fill=blue!5, rectangle, 
    minimum height=3em]
\tikzstyle{sum} = [draw, fill=yellow!10, circle, node distance=1cm]
\tikzstyle{pinstyle} = [pin edge={to-,thick,black}]

\tikzstyle{BitPipe} = [thick, decoration={markings,mark=at position
   1 with {\arrow[semithick]{open triangle 60}}},
   double distance=1.4pt, shorten >= 5.5pt,
   preaction = {decorate},
   postaction = {draw,line width=1.4pt, white,shorten >= 4.5pt}]

\begin{figure}[h]
    \begin{tikzpicture}[auto, arrow/.style={very thick, ->, >=stealth'},node distance=.087\columnwidth,>=latex']
        \node[coordinate] (input) {};
        \node[plant, right=of input] (plant) {$X_t = a X_{t-1} + W_t$};
        \node[block, right = of plant] (enc) {Encoder};
        \node[block, right = of enc] (dec) {Decoder};
        \node[coordinate, right = of dec] (output) {$\hW_t$};
        
        \draw[arrow] (input) -- node {$W_t$} (plant);
        \draw[arrow] (plant) -- node {$X_t$} (enc);
        \draw[BitPipe] (enc) -- node[align=center] {$R_t$ \\ bits} (dec);
        \draw[arrow] (dec) -- node {$\hX_t$} (output);
    \end{tikzpicture}
%     \caption{Linear control system with a finite-rate feedback.}
%     \label{fig:networked_control}
\end{figure}
